Conditioning of a Hybrid High-Order scheme on meshes with small faces

We conduct a condition number analysis of a Hybrid High-Order (HHO) scheme for the Poisson problem. We find the condition number of the statically condensed system to be independent of the number of faces in each element, or the relative size between an element and its faces. The dependence of the condition number on the polynomial degree is tracked. Next, we consider HHO schemes on cut background meshes, which are commonly used in unfitted discretisations. It is well known that the linear systems obtained on these meshes can be arbitrarily ill-conditioned due to the presence of sliver-cut and small-cut elements. We show that the condition number arising from HHO schemes on such meshes is not as negatively effected as those arising from conforming methods. We describe how the condition number can be improved by aggregating ill-conditioned elements with their neighbours.

==> data/aggr_cut_cells_test_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi NbCells NbInternalEdges DOFs Epsilon
0.0972143 0.289237 10.2866 3.45738 35.5645 183.936 96.7498 0.525996 122 122 170 292 0.01
0.0868579 0.283472 11.5131 3.52768 40.6144 185.779 99.9136 0.53781 124 124 172 296 0.001
0.0858286 0.282906 11.6511 3.53475 41.1838 186.224 100.393 0.539096 124 124 172 296 0.0001


==> data/aggr_cut_cells_test_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi NbCells NbInternalEdges DOFs Epsilon
0.0972143 0.289237 10.2866 3.45738 35.5645 400.207 208.222 0.520287 122 122 170 706 0.01
0.0868579 0.283472 11.5131 3.52768 40.6144 405.749 215.672 0.53154 124 124 172 716 0.001
0.0858286 0.282906 11.6511 3.53475 41.1838 406.985 216.844 0.532806 124 124 172 716 0.0001


==> data/aggr_cut_cells_test_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi NbCells NbInternalEdges DOFs Epsilon
0.0972143 0.289237 10.2866 3.45738 35.5645 705.88 367.323 0.520376 122 122 170 1242 0.01
0.0868579 0.283472 11.5131 3.52768 40.6144 710.633 377.789 0.531623 124 124 172 1260 0.001
0.0858286 0.282906 11.6511 3.53475 41.1838 711.851 379.338 0.532889 124 124 172 1260 0.0001


==> data/aggr_cut_cells_test_vol_stab_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree Epsilon
0.0972143 0.289237 10.2866 3.45738 35.5645 183.936 96.7498 0.525996 122 170 2.0825 3.2623 0 0 0.01
0.0868579 0.283472 11.5131 3.52768 40.6144 185.779 99.9136 0.53781 124 172 7.03235 3.24194 0 0 0.001
0.0858286 0.282906 11.6511 3.53475 41.1838 186.224 100.393 0.539096 124 172 57.5452 3.24194 0 0 0.0001


==> data/aggr_cut_cells_test_vol_stab_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree Epsilon
0.0972143 0.289237 10.2866 3.45738 35.5645 400.207 208.222 0.520287 122 170 2.0825 3.2623 1 1 0.01
0.0868579 0.283472 11.5131 3.52768 40.6144 405.749 215.672 0.53154 124 172 7.03235 3.24194 1 1 0.001
0.0858286 0.282906 11.6511 3.53475 41.1838 406.985 216.844 0.532806 124 172 57.5452 3.24194 1 1 0.0001


==> data/aggr_cut_cells_test_vol_stab_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree Epsilon
0.0972143 0.289237 10.2866 3.45738 35.5645 696.088 362.224 0.520371 122 170 2.0825 3.2623 2 2 0.01
0.0868579 0.283472 11.5131 3.52768 40.6144 702.533 373.479 0.531618 124 172 7.03235 3.24194 2 2 0.001
0.0858286 0.282906 11.6511 3.53475 41.1838 701.856 374.007 0.532884 124 172 57.5452 3.24194 2 2 0.0001


==> data/circular_tri_isometric_hom_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi NbCells NbInternalEdges DOFs
0.226363 0.565685 4.41769 1.76777 7.80945 31.8093 35.8509 1.12706 36 36 47 83
0.0972143 0.289237 10.2866 3.45738 35.5645 183.936 96.7498 0.525996 122 122 170 292
0.0507333 0.148269 19.7109 6.74448 132.94 715.458 185.688 0.259538 441 441 653 1094
0.0368968 0.107294 27.1026 9.32017 252.601 1769.46 305.297 0.172537 966 966 1430 2396
0.023037 0.0767605 43.4084 13.0275 565.504 3272.31 423.005 0.129268 1720 1720 2548 4268


==> data/circular_tri_isometric_hom_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi NbCells NbInternalEdges DOFs
0.226363 0.565685 4.41769 1.76777 7.80945 66.1817 72.2651 1.09192 36 36 47 202
0.0972143 0.289237 10.2866 3.45738 35.5645 400.207 208.222 0.520287 122 122 170 706
0.0507333 0.148269 19.7109 6.74448 132.94 1619.82 419.263 0.258834 441 441 653 2629
0.0368968 0.107294 27.1026 9.32017 252.601 3847.64 663.063 0.17233 966 966 1430 5758
0.023037 0.0767605 43.4084 13.0275 565.504 7027.19 907.764 0.129179 1720 1720 2548 10256


==> data/circular_tri_isometric_hom_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi NbCells NbInternalEdges DOFs
0.226363 0.565685 4.41769 1.76777 7.80945 112.046 122.673 1.09485 36 36 47 357
0.0972143 0.289237 10.2866 3.45738 35.5645 705.88 367.323 0.520376 122 122 170 1242
0.0507333 0.148269 19.7109 6.74448 132.94 2919.78 755.754 0.258839 441 441 653 4605
0.0368968 0.107294 27.1026 9.32017 252.601 6844.41 1179.5 0.172331 966 966 1430 10086
0.023037 0.0767605 43.4084 13.0275 565.504 12364.4 1597.22 0.129179 1720 1720 2548 17964


==> data/circular_tri_isometric_hom_vol_stab_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.226363 0.565685 4.41769 1.76777 7.80945 31.8093 35.8509 1.12706 36 47 1.72357 3.33333 0 0
0.0972143 0.289237 10.2866 3.45738 35.5645 183.936 96.7498 0.525996 122 170 2.0825 3.2623 0 0
0.0507333 0.148269 19.7109 6.74448 132.94 715.458 185.688 0.259538 441 653 2.12953 3.21995 0 0
0.0368968 0.107294 27.1026 9.32017 252.601 1769.46 305.297 0.172537 966 1430 1.7061 3.13665 0 0
0.023037 0.0767605 43.4084 13.0275 565.504 3272.31 423.005 0.129268 1720 2548 1.51129 3.09186 0 0


==> data/circular_tri_isometric_hom_vol_stab_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.226363 0.565685 4.41769 1.76777 7.80945 66.1817 72.2651 1.09192 36 47 1.72357 3.33333 1 1
0.0972143 0.289237 10.2866 3.45738 35.5645 400.207 208.222 0.520287 122 170 2.0825 3.2623 1 1
0.0507333 0.148269 19.7109 6.74448 132.94 1619.82 419.263 0.258834 441 653 2.12953 3.21995 1 1
0.0368968 0.107294 27.1026 9.32017 252.601 3847.64 663.063 0.17233 966 1430 1.7061 3.13665 1 1
0.023037 0.0767605 43.4084 13.0275 565.504 7027.19 907.764 0.129179 1720 2548 1.51129 3.09186 1 1


==> data/circular_tri_isometric_hom_vol_stab_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.226363 0.565685 4.41769 1.76777 7.80945 110.853 121.358 1.09476 36 47 1.72357 3.33333 2 2
0.0972143 0.289237 10.2866 3.45738 35.5645 696.088 362.224 0.520371 122 170 2.0825 3.2623 2 2
0.0507333 0.148269 19.7109 6.74448 132.94 2906.82 752.398 0.258839 441 653 2.12953 3.21995 2 2
0.0368968 0.107294 27.1026 9.32017 252.601 6766.03 1166 0.172331 966 1430 1.7061 3.13665 2 2
0.023037 0.0767605 43.4084 13.0275 565.504 12302.9 1589.27 0.129179 1720 2548 1.51129 3.09186 2 2


==> data/circular_tri_isometric_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig SolvingTime Iterations Xi
0.160062 0.565685 6.24756 1.76777 11.0442 38.1201 43.0982 1.13059 0.000848867 25 39.032
0.0113844 0.289237 87.8394 3.45738 303.694 927.682 488.009 0.526052 0.0028827 60 7715.75
0.00406667 0.148269 245.902 6.74448 1658.48 6300.85 1635.41 0.259553 0.0180919 106 60467.6
0.0047029 0.101342 212.635 9.86758 2098.19 7591.45 1309.84 0.172542 0.0348997 183 45213.6
0.00232258 0.0767605 430.556 13.0275 5609.07 19666.4 2542.26 0.129269 0.101896 212 185378


==> data/circular_tri_isometric_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig SolvingTime Iterations Xi
0.160062 0.565685 6.24756 1.76777 11.0442 86.0488 93.742 1.0894 0.00203774 38 39.032
0.0113844 0.289237 87.8394 3.45738 303.694 1971.19 1025.59 0.520288 0.00499192 90 7715.75
0.00406667 0.148269 245.902 6.74448 1658.48 14021.2 3629.14 0.258833 0.0447982 161 60467.6
0.0047029 0.101342 212.635 9.86758 2098.19 16655.8 2870.29 0.172329 0.0942158 233 45213.6
0.00232258 0.0767605 430.556 13.0275 5609.07 42808.3 5529.91 0.129179 0.26015 278 185378


==> data/circular_tri_isometric_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig SolvingTime Iterations Xi
0.160062 0.565685 6.24756 1.76777 11.0442 148.314 161.912 1.09169 0.00243277 46 39.032
0.0113844 0.289237 87.8394 3.45738 303.694 3491.18 1816.73 0.520377 0.0111291 99 7715.75
0.00406667 0.148269 245.902 6.74448 1658.48 24107.3 6239.9 0.258839 0.0948984 214 60467.6
0.0047029 0.101342 212.635 9.86758 2098.19 28640.7 4935.66 0.172331 0.222622 291 45213.6
0.00232258 0.0767605 430.556 13.0275 5609.07 73701.3 9520.66 0.129179 0.557095 375 185378


==> data/circular_tri_isometric_vol_stab_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.160062 0.565685 6.24756 1.76777 11.0442 38.1201 43.0982 1.13059 40 51 1.59031 3.2 0 0
0.0113844 0.289237 87.8394 3.45738 303.694 927.682 488.009 0.526052 126 174 1.88796 3.22222 0 0
0.00406667 0.148269 245.902 6.74448 1658.48 6300.85 1635.41 0.259553 475 687 1.74127 3.13263 0 0
0.0047029 0.101342 212.635 9.86758 2098.19 7591.45 1309.84 0.172542 1010 1474 1.59402 3.08713 0 0
0.00232258 0.0767605 430.556 13.0275 5609.07 19666.4 2542.26 0.129269 1774 2602 1.41806 3.05862 0 0


==> data/circular_tri_isometric_vol_stab_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.160062 0.565685 6.24756 1.76777 11.0442 86.0488 93.742 1.0894 40 51 1.59031 3.2 1 1
0.0113844 0.289237 87.8394 3.45738 303.694 1971.19 1025.59 0.520288 126 174 1.88796 3.22222 1 1
0.00406667 0.148269 245.902 6.74448 1658.48 14021.2 3629.14 0.258833 475 687 1.74127 3.13263 1 1
0.0047029 0.101342 212.635 9.86758 2098.19 16655.8 2870.29 0.172329 1010 1474 1.59402 3.08713 1 1
0.00232258 0.0767605 430.556 13.0275 5609.07 42808.3 5529.91 0.129179 1774 2602 1.41806 3.05862 1 1


==> data/circular_tri_isometric_vol_stab_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.160062 0.565685 6.24756 1.76777 11.0442 146.631 160.061 1.09159 40 51 1.59031 3.2 2 2
0.0113844 0.289237 87.8394 3.45738 303.694 3464.64 1802.9 0.520372 126 174 1.88796 3.22222 2 2
0.00406667 0.148269 245.902 6.74448 1658.48 23812.6 6163.62 0.258838 475 687 1.74127 3.13263 2 2
0.0047029 0.101342 212.635 9.86758 2098.19 28311.5 4878.93 0.17233 1010 1474 1.59402 3.08713 2 2
0.00232258 0.0767605 430.556 13.0275 5609.07 72893.9 9416.36 0.129179 1774 2602 1.41806 3.05862 2 2


==> data/circular_tri_no_aggr_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi NbCells NbInternalEdges DOFs
0.160062 0.565685 6.24756 1.76777 11.0442 110.676 118.926 1.07455 48 48 59 107
0.0113844 0.282843 87.8394 3.53553 310.559 1112.62 581.429 0.522574 154 154 202 356
0.00406667 0.141421 245.902 7.07107 1738.79 6347.99 1647.02 0.259456 538 538 750 1288
0.0047029 0.0942809 212.635 10.6066 2255.33 30450.2 5252.8 0.172504 1098 1098 1562 2660
0.00232258 0.0707107 430.556 14.1421 6088.98 19914.4 2574.13 0.129259 1878 1878 2706 4584


==> data/circular_tri_no_aggr_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi NbCells NbInternalEdges DOFs
0.160062 0.565685 6.24756 1.76777 11.0442 261.562 265.306 1.01431 48 48 59 262
0.0113844 0.282843 87.8394 3.53553 310.559 2143.4 1104.05 0.515094 154 154 202 866
0.00406667 0.141421 245.902 7.07107 1738.79 14076.5 3641.42 0.258688 538 538 750 3114
0.0047029 0.0942809 212.635 10.6066 2255.33 71870.6 12381.5 0.172274 1098 1098 1562 6418
0.00232258 0.0707107 430.556 14.1421 6088.98 43022.5 5556.98 0.129165 1878 1878 2706 11046


==> data/circular_tri_no_aggr_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi NbCells NbInternalEdges DOFs
0.160062 0.565685 6.24756 1.76777 11.0442 481.089 488.915 1.01627 48 48 59 465
0.0113844 0.282843 87.8394 3.53553 310.559 3671.71 1891.55 0.515167 154 154 202 1530
0.00406667 0.141421 245.902 7.07107 1738.79 24172.5 6253.27 0.258693 538 538 750 5478
0.0047029 0.0942809 212.635 10.6066 2255.33 134688 23203.5 0.172276 1098 1098 1562 11274
0.00232258 0.0707107 430.556 14.1421 6088.98 73945.9 9551.22 0.129165 1878 1878 2706 19386


==> data/circular_tri_no_aggr_vol_stab_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.160062 0.565685 6.24756 1.76777 11.0442 110.676 118.926 1.07455 48 59 1.52658 3 0 0
0.0113844 0.282843 87.8394 3.53553 310.559 1112.62 581.429 0.522574 154 202 1.6175 3 0 0
0.00406667 0.141421 245.902 7.07107 1738.79 6347.99 1647.02 0.259456 538 750 1.63413 3 0 0
0.0047029 0.0942809 212.635 10.6066 2255.33 30450.2 5252.8 0.172504 1098 1562 1.61356 3 0 0
0.00232258 0.0707107 430.556 14.1421 6088.98 19914.4 2574.13 0.129259 1878 2706 1.407 3 0 0


==> data/circular_tri_no_aggr_vol_stab_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.160062 0.565685 6.24756 1.76777 11.0442 261.562 265.306 1.01431 48 59 1.52658 3 1 1
0.0113844 0.282843 87.8394 3.53553 310.559 2143.4 1104.05 0.515094 154 202 1.6175 3 1 1
0.00406667 0.141421 245.902 7.07107 1738.79 14076.5 3641.42 0.258688 538 750 1.63413 3 1 1
0.0047029 0.0942809 212.635 10.6066 2255.33 71870.6 12381.5 0.172274 1098 1562 1.61356 3 1 1
0.00232258 0.0707107 430.556 14.1421 6088.98 43022.5 5556.98 0.129165 1878 2706 1.407 3 1 1


==> data/circular_tri_no_aggr_vol_stab_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.160062 0.565685 6.24756 1.76777 11.0442 480.385 488.164 1.01619 48 59 1.52658 3 2 2
0.0113844 0.282843 87.8394 3.53553 310.559 3640.67 1875.54 0.515162 154 202 1.6175 3 2 2
0.00406667 0.141421 245.902 7.07107 1738.79 23874.6 6176.18 0.258693 538 750 1.63413 3 2 2
0.0047029 0.0942809 212.635 10.6066 2255.33 134672 23200.7 0.172275 1098 1562 1.61356 3 2 2
0.00232258 0.0707107 430.556 14.1421 6088.98 73125.5 9445.25 0.129165 1878 2706 1.407 3 2 2


==> data/coarse_mesh_test_grad_stab_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.0118996 0.015625 84.0361 64 5378.31 9394.93 670.515 0.0713699 14336 21376 1.11635 3 0 0
0.0118996 0.0237993 84.0361 42.0181 3531.03 6053.72 609.521 0.100685 8066 15106 1.59125 3.77734 0 0
0.015625 0.0349386 64 28.6217 1831.79 3579.28 472.563 0.132028 4440 11480 2.10842 5.22883 0 0
0.0220971 0.0625 45.2548 16 724.077 2451.34 416.878 0.170061 2390 8783 2.84174 7.4569 0 0
0.0287262 0.0846927 34.8114 11.8074 411.032 1560.09 350.591 0.224725 1285 6510 3.74037 10.3315 0 0
0.037565 0.112868 26.6205 8.85988 235.854 875.389 260.198 0.297237 684 4825 5.03597 14.4825 0 0
0.0611175 0.130148 16.3619 7.68357 125.718 508.208 195.017 0.383735 363 3633 6.92189 20.7218 0 0
0.0751301 0.192245 13.3102 5.20171 69.236 304.898 150.639 0.494065 193 2708 9.43348 29.3886 0 0
0.10664 0.24416 9.37735 4.09567 38.4065 210.515 129.819 0.616675 103 2020 13.0655 41.7087 0 0
0.144055 0.32563 6.94177 3.07097 21.318 128.913 100.744 0.781491 56 1488 17.3125 57.7143 0 0
0.238505 0.486783 4.19278 2.0543 8.61324 84.1627 81.785 0.971749 29 1056 24.0797 81.6552 0 0


==> data/coarse_mesh_test_grad_stab_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.0118996 0.015625 84.0361 64 5378.31 20928.1 1493.64 0.0713703 14336 21376 1.11635 3 1 1
0.0118996 0.0237993 84.0361 42.0181 3531.03 13093.9 1318.86 0.100723 8066 15106 1.59125 3.77734 1 1
0.015625 0.0349386 64 28.6217 1831.79 7504.17 991.682 0.132151 4440 11480 2.10842 5.22883 1 1
0.0220971 0.0625 45.2548 16 724.077 4510.59 768.716 0.170425 2390 8783 2.84174 7.4569 1 1
0.0287262 0.0846927 34.8114 11.8074 411.032 2392.71 539.834 0.225616 1285 6510 3.74037 10.3315 1 1
0.037565 0.112868 26.6205 8.85988 235.854 1421.69 425.951 0.299608 684 4825 5.03597 14.4825 1 1
0.0611175 0.130148 16.3619 7.68357 125.718 757.187 295.162 0.389815 363 3633 6.92189 20.7218 1 1
0.0751301 0.192245 13.3102 5.20171 69.236 427.649 217.481 0.50855 193 2708 9.43348 29.3886 1 1
0.10664 0.24416 9.37735 4.09567 38.4065 240.349 156.564 0.651403 103 2020 13.0655 41.7087 1 1
0.144055 0.32563 6.94177 3.07097 21.318 145.035 123.891 0.854216 56 1488 17.3125 57.7143 1 1
0.238505 0.486783 4.19278 2.0543 8.61324 84.7967 94.3534 1.1127 29 1056 24.0797 81.6552 1 1


==> data/coarse_mesh_test_grad_stab_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.0118996 0.015625 84.0361 64 5378.31 38939.7 2779.14 0.0713703 14336 21376 1.11635 3 2 2
0.0118996 0.0237993 84.0361 42.0181 3531.03 22333.4 2249.51 0.100724 8066 15106 1.59125 3.77734 2 2
0.015625 0.0349386 64 28.6217 1831.79 12205.7 1613.02 0.132153 4440 11480 2.10842 5.22883 2 2
0.0220971 0.0625 45.2548 16 724.077 7091.21 1208.6 0.170437 2390 8783 2.84174 7.4569 2 2
0.0287262 0.0846927 34.8114 11.8074 411.032 3779.32 852.836 0.225659 1285 6510 3.74037 10.3315 2 2
0.037565 0.112868 26.6205 8.85988 235.854 2219.58 665.265 0.299725 684 4825 5.03597 14.4825 2 2
0.0611175 0.130148 16.3619 7.68357 125.718 1064.95 415.437 0.3901 363 3633 6.92189 20.7218 2 2
0.0751301 0.192245 13.3102 5.20171 69.236 574.934 292.82 0.509312 193 2708 9.43348 29.3886 2 2
0.10664 0.24416 9.37735 4.09567 38.4065 330.156 215.621 0.653087 103 2020 13.0655 41.7087 2 2
0.144055 0.32563 6.94177 3.07097 21.318 208.644 179.179 0.858778 56 1488 17.3125 57.7143 2 2
0.238505 0.486783 4.19278 2.0543 8.61324 140.347 157.443 1.12181 29 1056 24.0797 81.6552 2 2


==> data/coarse_mesh_test_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell H_upper H_lower H_on_H
0.0118996 0.015625 84.0361 64 5378.31 9394.93 670.515 0.0713699 14336 21376 1.11635 3 159.461 0.015625 10205.5
0.0118996 0.0237993 84.0361 42.0181 3531.03 6053.72 609.521 0.100685 8066 15106 1.59125 3.77734 140.605 0.015625 8998.7
0.015625 0.0349386 64 28.6217 1831.79 3579.28 472.563 0.132028 4440 11480 2.10842 5.22883 109.255 0.015625 6992.31
0.0220971 0.0625 45.2548 16 724.077 2451.34 416.878 0.170061 2390 8783 2.84174 7.4569 86.6925 0.02307 3757.8
0.0287262 0.0846927 34.8114 11.8074 411.032 1560.09 350.591 0.224725 1285 6510 3.74037 10.3315 60.6217 0.033439 1812.91
0.037565 0.112868 26.6205 8.85988 235.854 875.389 260.198 0.297237 684 4825 5.03597 14.4825 43.0302 0.0424471 1013.74
0.0611175 0.130148 16.3619 7.68357 125.718 508.208 195.017 0.383735 363 3633 6.92189 20.7218 29.1619 0.0698771 417.331
0.0751301 0.192245 13.3102 5.20171 69.236 304.898 150.639 0.494065 193 2708 9.43348 29.3886 23.2594 0.0883883 263.15
0.10664 0.24416 9.37735 4.09567 38.4065 210.515 129.819 0.616675 103 2020 13.0655 41.7087 17.5717 0.122035 143.989
0.144055 0.32563 6.94177 3.07097 21.318 128.913 100.744 0.781491 56 1488 17.3125 57.7143 12.4097 0.190727 65.0649
0.238505 0.486783 4.19278 2.0543 8.61324 84.1627 81.785 0.971749 29 1056 24.0797 81.6552 8.192 0.259479 31.571


==> data/coarse_mesh_test_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell H_upper H_lower H_on_H
0.0118996 0.015625 84.0361 64 5378.31 20928.1 1493.64 0.0713703 14336 21376 1.11635 3 159.461 0.015625 10205.5
0.0118996 0.0237993 84.0361 42.0181 3531.03 13093.9 1318.86 0.100723 8066 15106 1.59125 3.77734 140.605 0.015625 8998.7
0.015625 0.0349386 64 28.6217 1831.79 7504.17 991.682 0.132151 4440 11480 2.10842 5.22883 109.255 0.015625 6992.31
0.0220971 0.0625 45.2548 16 724.077 4510.59 768.716 0.170425 2390 8783 2.84174 7.4569 86.6925 0.02307 3757.8
0.0287262 0.0846927 34.8114 11.8074 411.032 2392.71 539.834 0.225616 1285 6510 3.74037 10.3315 60.6217 0.033439 1812.91
0.037565 0.112868 26.6205 8.85988 235.854 1421.69 425.951 0.299608 684 4825 5.03597 14.4825 43.0302 0.0424471 1013.74
0.0611175 0.130148 16.3619 7.68357 125.718 757.187 295.162 0.389815 363 3633 6.92189 20.7218 29.1619 0.0698771 417.331
0.0751301 0.192245 13.3102 5.20171 69.236 427.649 217.481 0.50855 193 2708 9.43348 29.3886 23.2594 0.0883883 263.15
0.10664 0.24416 9.37735 4.09567 38.4065 240.349 156.564 0.651403 103 2020 13.0655 41.7087 17.5717 0.122035 143.989
0.144055 0.32563 6.94177 3.07097 21.318 145.035 123.891 0.854216 56 1488 17.3125 57.7143 12.4097 0.190727 65.0649
0.238505 0.486783 4.19278 2.0543 8.61324 84.7967 94.3534 1.1127 29 1056 24.0797 81.6552 8.192 0.259479 31.571


==> data/coarse_mesh_test_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell H_upper H_lower H_on_H
0.0118996 0.015625 84.0361 64 5378.31 38939.7 2779.14 0.0713703 14336 21376 1.11635 3 159.461 0.015625 10205.5
0.0118996 0.0237993 84.0361 42.0181 3531.03 22333.4 2249.51 0.100724 8066 15106 1.59125 3.77734 140.605 0.015625 8998.7
0.015625 0.0349386 64 28.6217 1831.79 12205.7 1613.02 0.132153 4440 11480 2.10842 5.22883 109.255 0.015625 6992.31
0.0220971 0.0625 45.2548 16 724.077 7091.21 1208.6 0.170437 2390 8783 2.84174 7.4569 86.6925 0.02307 3757.8
0.0287262 0.0846927 34.8114 11.8074 411.032 3779.32 852.836 0.225659 1285 6510 3.74037 10.3315 60.6217 0.033439 1812.91
0.037565 0.112868 26.6205 8.85988 235.854 2219.58 665.265 0.299725 684 4825 5.03597 14.4825 43.0302 0.0424471 1013.74
0.0611175 0.130148 16.3619 7.68357 125.718 1064.95 415.437 0.3901 363 3633 6.92189 20.7218 29.1619 0.0698771 417.331
0.0751301 0.192245 13.3102 5.20171 69.236 574.934 292.82 0.509312 193 2708 9.43348 29.3886 23.2594 0.0883883 263.15
0.10664 0.24416 9.37735 4.09567 38.4065 330.156 215.621 0.653087 103 2020 13.0655 41.7087 17.5717 0.122035 143.989
0.144055 0.32563 6.94177 3.07097 21.318 208.644 179.179 0.858778 56 1488 17.3125 57.7143 12.4097 0.190727 65.0649
0.238505 0.486783 4.19278 2.0543 8.61324 140.347 157.443 1.12181 29 1056 24.0797 81.6552 8.192 0.259479 31.571


==> data/coarse_mesh_test_vol_stab_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.0118996 0.015625 84.0361 64 5378.31 9394.93 670.515 0.0713699 14336 21376 1.11635 3 0 0
0.0118996 0.0237993 84.0361 42.0181 3531.03 6053.72 609.521 0.100685 8066 15106 1.59125 3.77734 0 0
0.015625 0.0349386 64 28.6217 1831.79 3579.28 472.563 0.132028 4440 11480 2.10842 5.22883 0 0
0.0220971 0.0625 45.2548 16 724.077 2451.34 416.878 0.170061 2390 8783 2.84174 7.4569 0 0
0.0287262 0.0846927 34.8114 11.8074 411.032 1560.09 350.591 0.224725 1285 6510 3.74037 10.3315 0 0
0.037565 0.112868 26.6205 8.85988 235.854 875.389 260.198 0.297237 684 4825 5.03597 14.4825 0 0
0.0611175 0.130148 16.3619 7.68357 125.718 508.208 195.017 0.383735 363 3633 6.92189 20.7218 0 0
0.0751301 0.192245 13.3102 5.20171 69.236 304.898 150.639 0.494065 193 2708 9.43348 29.3886 0 0
0.10664 0.24416 9.37735 4.09567 38.4065 210.515 129.819 0.616675 103 2020 13.0655 41.7087 0 0
0.144055 0.32563 6.94177 3.07097 21.318 128.913 100.744 0.781491 56 1488 17.3125 57.7143 0 0
0.238505 0.486783 4.19278 2.0543 8.61324 84.1627 81.785 0.971749 29 1056 24.0797 81.6552 0 0


==> data/coarse_mesh_test_vol_stab_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.0118996 0.015625 84.0361 64 5378.31 20928.1 1493.64 0.0713703 14336 21376 1.11635 3 1 1
0.0118996 0.0237993 84.0361 42.0181 3531.03 13093.9 1318.86 0.100723 8066 15106 1.59125 3.77734 1 1
0.015625 0.0349386 64 28.6217 1831.79 7504.17 991.682 0.132151 4440 11480 2.10842 5.22883 1 1
0.0220971 0.0625 45.2548 16 724.077 4510.59 768.716 0.170425 2390 8783 2.84174 7.4569 1 1
0.0287262 0.0846927 34.8114 11.8074 411.032 2392.71 539.834 0.225616 1285 6510 3.74037 10.3315 1 1
0.037565 0.112868 26.6205 8.85988 235.854 1421.69 425.951 0.299608 684 4825 5.03597 14.4825 1 1
0.0611175 0.130148 16.3619 7.68357 125.718 757.187 295.162 0.389815 363 3633 6.92189 20.7218 1 1
0.0751301 0.192245 13.3102 5.20171 69.236 427.649 217.481 0.50855 193 2708 9.43348 29.3886 1 1
0.10664 0.24416 9.37735 4.09567 38.4065 240.349 156.564 0.651403 103 2020 13.0655 41.7087 1 1
0.144055 0.32563 6.94177 3.07097 21.318 145.035 123.891 0.854216 56 1488 17.3125 57.7143 1 1
0.238505 0.486783 4.19278 2.0543 8.61324 84.7967 94.3534 1.1127 29 1056 24.0797 81.6552 1 1


==> data/coarse_mesh_test_vol_stab_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.0118996 0.015625 84.0361 64 5378.31 38915 2777.38 0.0713703 14336 21376 1.11635 3 2 2
0.0118996 0.0237993 84.0361 42.0181 3531.03 22117.8 2227.8 0.100724 8066 15106 1.59125 3.77734 2 2
0.015625 0.0349386 64 28.6217 1831.79 12174.4 1608.87 0.132152 4440 11480 2.10842 5.22883 2 2
0.0220971 0.0625 45.2548 16 724.077 6997.35 1192.58 0.170434 2390 8783 2.84174 7.4569 2 2
0.0287262 0.0846927 34.8114 11.8074 411.032 3750.29 846.257 0.225651 1285 6510 3.74037 10.3315 2 2
0.037565 0.112868 26.6205 8.85988 235.854 2037.7 610.707 0.299704 684 4825 5.03597 14.4825 2 2
0.0611175 0.130148 16.3619 7.68357 125.718 936.147 365.141 0.390046 363 3633 6.92189 20.7218 2 2
0.0751301 0.192245 13.3102 5.20171 69.236 542.718 276.342 0.509183 193 2708 9.43348 29.3886 2 2
0.10664 0.24416 9.37735 4.09567 38.4065 283.304 184.954 0.652847 103 2020 13.0655 41.7087 2 2
0.144055 0.32563 6.94177 3.07097 21.318 175.053 150.223 0.858155 56 1488 17.3125 57.7143 2 2
0.238505 0.486783 4.19278 2.0543 8.61324 109.461 122.691 1.12086 29 1056 24.0797 81.6552 2 2


==> data/fig-penta_proof.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{data/fig-penta_proof.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3813,1788)(1284,-2188)
\put(5082,-1152){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$T_\star$}%
}}}}
\put(2483,-1182){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$T_1$}%
}}}}
\put(2987,-1182){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$T_2$}%
}}}}
\put(3466,-1182){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$T_3$}%
}}}}
\put(3106,-1411){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$F_2$}%
}}}}
\put(3601,-1411){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$F_3$}%
}}}}
\put(2600,-1421){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$F_1$}%
}}}}
\end{picture}%


==> data/k_test_coarse_mesh_bdry_stab.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.10664 0.24416 9.37735 4.09567 38.4065 191.724 124.73 0.650568 103 2020 13.0655 41.7087 1 1
0.10664 0.24416 9.37735 4.09567 38.4065 258.261 168.375 0.65196 103 2020 13.0655 41.7087 2 2
0.10664 0.24416 9.37735 4.09567 38.4065 345.091 225.453 0.653315 103 2020 13.0655 41.7087 3 3
0.10664 0.24416 9.37735 4.09567 38.4065 497.582 325.625 0.654415 103 2020 13.0655 41.7087 4 4
0.10664 0.24416 9.37735 4.09567 38.4065 656.612 430.261 0.655275 103 2020 13.0655 41.7087 5 5
0.10664 0.24416 9.37735 4.09567 38.4065 777.847 510.375 0.656137 103 2020 13.0655 41.7087 6 6
0.10664 0.24416 9.37735 4.09567 38.4065 875.366 574.988 0.656854 103 2020 13.0655 41.7087 7 7
0.10664 0.24416 9.37735 4.09567 38.4065 1054.71 693.37 0.657403 103 2020 13.0655 41.7087 8 8
0.10664 0.24416 9.37735 4.09567 38.4065 1325.27 871.738 0.657781 103 2020 13.0655 41.7087 9 9


==> data/k_test_coarse_mesh_hdg_stab.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.10664 0.24416 9.37735 4.09567 38.4065 184.022 119.503 0.649395 103 2020 13.0655 41.7087 1 2
0.10664 0.24416 9.37735 4.09567 38.4065 254.392 165.723 0.651447 103 2020 13.0655 41.7087 2 3
0.10664 0.24416 9.37735 4.09567 38.4065 337.466 220.332 0.652901 103 2020 13.0655 41.7087 3 4
0.10664 0.24416 9.37735 4.09567 38.4065 492.805 322.352 0.654116 103 2020 13.0655 41.7087 4 5
0.10664 0.24416 9.37735 4.09567 38.4065 651.364 426.697 0.655082 103 2020 13.0655 41.7087 5 6
0.10664 0.24416 9.37735 4.09567 38.4065 774.911 508.336 0.655993 103 2020 13.0655 41.7087 6 7
0.10664 0.24416 9.37735 4.09567 38.4065 870.691 571.826 0.65675 103 2020 13.0655 41.7087 7 8
0.10664 0.24416 9.37735 4.09567 38.4065 1049.58 689.901 0.657314 103 2020 13.0655 41.7087 8 9
0.10664 0.24416 9.37735 4.09567 38.4065 1317.88 866.783 0.657709 103 2020 13.0655 41.7087 9 10


==> data/k_test_coarse_mesh_kminus1_stab.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.10664 0.24416 9.37735 4.09567 38.4065 240.349 156.564 0.651403 103 2020 13.0655 41.7087 1 0
0.10664 0.24416 9.37735 4.09567 38.4065 335.515 219.124 0.653097 103 2020 13.0655 41.7087 2 1
0.10664 0.24416 9.37735 4.09567 38.4065 413.734 270.803 0.654534 103 2020 13.0655 41.7087 3 2
0.10664 0.24416 9.37735 4.09567 38.4065 578.615 379.521 0.655913 103 2020 13.0655 41.7087 4 3
0.10664 0.24416 9.37735 4.09567 38.4065 770.187 506.121 0.657141 103 2020 13.0655 41.7087 5 4
0.10664 0.24416 9.37735 4.09567 38.4065 998.957 657.555 0.658242 103 2020 13.0655 41.7087 6 5
0.10664 0.24416 9.37735 4.09567 38.4065 1373.75 905.279 0.658983 103 2020 13.0655 41.7087 7 6
0.10664 0.24416 9.37735 4.09567 38.4065 1818.45 1199.18 0.659453 103 2020 13.0655 41.7087 8 7
0.10664 0.24416 9.37735 4.09567 38.4065 2209.4 1457.74 0.659788 103 2020 13.0655 41.7087 9 8


==> data/k_test_coarse_mesh_vol_stab.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.10664 0.24416 9.37735 4.09567 38.4065 240.349 156.564 0.651403 103 2020 13.0655 41.7087 1 1
0.10664 0.24416 9.37735 4.09567 38.4065 283.304 184.954 0.652847 103 2020 13.0655 41.7087 2 2
0.10664 0.24416 9.37735 4.09567 38.4065 368.666 241.009 0.653734 103 2020 13.0655 41.7087 3 3
0.10664 0.24416 9.37735 4.09567 38.4065 510.613 334.181 0.654469 103 2020 13.0655 41.7087 4 4
0.10664 0.24416 9.37735 4.09567 38.4065 663.057 434.335 0.65505 103 2020 13.0655 41.7087 5 5
0.10664 0.24416 9.37735 4.09567 38.4065 775.741 508.424 0.655404 103 2020 13.0655 41.7087 6 6
0.10664 0.24416 9.37735 4.09567 38.4065 854.9 560.749 0.655923 103 2020 13.0655 41.7087 7 7
0.10664 0.24416 9.37735 4.09567 38.4065 1039.29 682.11 0.656322 103 2020 13.0655 41.7087 8 8
0.10664 0.24416 9.37735 4.09567 38.4065 1290.18 847.178 0.656638 103 2020 13.0655 41.7087 9 9


==> data/k_test_fine_mesh_bdry_stab.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.0118996 0.015625 84.0361 64 5378.31 20925.3 1493.45 0.0713703 14336 21376 1.11635 3 1 1
0.0118996 0.015625 84.0361 64 5378.31 38909.1 2776.96 0.0713703 14336 21376 1.11635 3 2 2
0.0118996 0.015625 84.0361 64 5378.31 53211.8 3797.74 0.0713703 14336 21376 1.11635 3 3 3
0.0118996 0.015625 84.0361 64 5378.31 72135.7 5148.35 0.0713703 14336 21376 1.11635 3 4 4
0.0118996 0.015625 84.0361 64 5378.31 97226.5 6939.09 0.0713703 14336 21376 1.11635 3 5 5
0.0118996 0.015625 84.0361 64 5378.31 125109 8929.04 0.0713703 14336 21376 1.11635 3 6 6
0.0118996 0.015625 84.0361 64 5378.31 156062 11138.2 0.0713703 14336 21376 1.11635 3 7 7
0.0118996 0.015625 84.0361 64 5378.31 191506 13667.9 0.0713703 14336 21376 1.11635 3 8 8
0.0118996 0.015625 84.0361 64 5378.31 231570 16527.2 0.0713703 14336 21376 1.11635 3 9 9


==> data/k_test_fine_mesh_grad_stab.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.0118996 0.015625 84.0361 64 5378.31 20928.1 1493.64 0.0713703 14336 21376 1.11635 3 1 1
0.0118996 0.015625 84.0361 64 5378.31 38939.7 2779.14 0.0713703 14336 21376 1.11635 3 2 2
0.0118996 0.015625 84.0361 64 5378.31 55179 3938.15 0.0713703 14336 21376 1.11635 3 3 3
0.0118996 0.015625 84.0361 64 5378.31 80103.6 5717.02 0.0713703 14336 21376 1.11635 3 4 4
0.0118996 0.015625 84.0361 64 5378.31 113659 8111.89 0.0713703 14336 21376 1.11635 3 5 5
0.0118996 0.015625 84.0361 64 5378.31 152169 10860.3 0.0713703 14336 21376 1.11635 3 6 6
0.0118996 0.015625 84.0361 64 5378.31 197317 14082.6 0.0713703 14336 21376 1.11635 3 7 7
0.0118996 0.015625 84.0361 64 5378.31 248106 17707.4 0.0713703 14336 21376 1.11635 3 8 8
0.0118996 0.015625 84.0361 64 5378.31 305130 21777.3 0.0713703 14336 21376 1.11635 3 9 9


==> data/k_test_mesh1_1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.190394 0.25 5.25226 4 21.009 82.5193 92.3998 1.11974 56 76 1.11635 3 1 1
0.190394 0.25 5.25226 4 21.009 153.85 172.407 1.12062 56 76 1.11635 3 2 2
0.190394 0.25 5.25226 4 21.009 218.549 244.916 1.12065 56 76 1.11635 3 3 3
0.190394 0.25 5.25226 4 21.009 318.554 356.989 1.12065 56 76 1.11635 3 4 4
0.190394 0.25 5.25226 4 21.009 451.972 506.505 1.12065 56 76 1.11635 3 5 5
0.190394 0.25 5.25226 4 21.009 605.471 678.524 1.12066 56 76 1.11635 3 6 6
0.190394 0.25 5.25226 4 21.009 785.109 879.837 1.12066 56 76 1.11635 3 7 7
0.190394 0.25 5.25226 4 21.009 987.333 1106.46 1.12066 56 76 1.11635 3 8 8
0.190394 0.25 5.25226 4 21.009 1214.26 1360.76 1.12066 56 76 1.11635 3 9 9


==> data/k_test_mesh1_5_coarse_10.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.238505 0.486783 4.19278 2.0543 8.61324 84.7967 94.3534 1.1127 29 1056 24.0797 81.6552 1 1
0.238505 0.486783 4.19278 2.0543 8.61324 140.347 157.443 1.12181 29 1056 24.0797 81.6552 2 2
0.238505 0.486783 4.19278 2.0543 8.61324 141.794 160.084 1.12899 29 1056 24.0797 81.6552 3 3
0.238505 0.486783 4.19278 2.0543 8.61324 162.07 183.803 1.1341 29 1056 24.0797 81.6552 4 4
0.238505 0.486783 4.19278 2.0543 8.61324 179.828 205.281 1.14154 29 1056 24.0797 81.6552 5 5
0.238505 0.486783 4.19278 2.0543 8.61324 232.814 267.04 1.14701 29 1056 24.0797 81.6552 6 6
0.238505 0.486783 4.19278 2.0543 8.61324 278.573 321.325 1.15347 29 1056 24.0797 81.6552 7 7
0.238505 0.486783 4.19278 2.0543 8.61324 318.745 369.125 1.15806 29 1056 24.0797 81.6552 8 8
0.238505 0.486783 4.19278 2.0543 8.61324 370.386 430.405 1.16204 29 1056 24.0797 81.6552 9 9


==> data/k_test_mesh1_5_coarse_8.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.10664 0.24416 9.37735 4.09567 38.4065 240.349 156.564 0.651403 103 2020 13.0655 41.7087 1 1
0.10664 0.24416 9.37735 4.09567 38.4065 330.156 215.621 0.653087 103 2020 13.0655 41.7087 2 2
0.10664 0.24416 9.37735 4.09567 38.4065 404.848 264.978 0.654513 103 2020 13.0655 41.7087 3 3
0.10664 0.24416 9.37735 4.09567 38.4065 565.858 371.128 0.655868 103 2020 13.0655 41.7087 4 4
0.10664 0.24416 9.37735 4.09567 38.4065 747.354 491.074 0.657083 103 2020 13.0655 41.7087 5 5
0.10664 0.24416 9.37735 4.09567 38.4065 956.008 629.213 0.658168 103 2020 13.0655 41.7087 6 6
0.10664 0.24416 9.37735 4.09567 38.4065 1282.45 845.015 0.658907 103 2020 13.0655 41.7087 7 7
0.10664 0.24416 9.37735 4.09567 38.4065 1747.7 1152.4 0.659383 103 2020 13.0655 41.7087 8 8
0.10664 0.24416 9.37735 4.09567 38.4065 2145.6 1415.49 0.659716 103 2020 13.0655 41.7087 9 9


==> data/k_test_mesh2_1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.353553 0.353553 2.82843 2.82843 8 18.6181 43.625 2.34315 16 24 1.41421 4 1 1
0.353553 0.353553 2.82843 2.82843 8 21.3497 50.0255 2.34315 16 24 1.41421 4 2 2
0.353553 0.353553 2.82843 2.82843 8 36.3044 85.0664 2.34315 16 24 1.41421 4 3 3
0.353553 0.353553 2.82843 2.82843 8 39.034 91.4623 2.34315 16 24 1.41421 4 4 4
0.353553 0.353553 2.82843 2.82843 8 56.0023 131.222 2.34315 16 24 1.41421 4 5 5
0.353553 0.353553 2.82843 2.82843 8 59.8547 140.248 2.34315 16 24 1.41421 4 6 6
0.353553 0.353553 2.82843 2.82843 8 78.5484 184.05 2.34315 16 24 1.41421 4 7 7
0.353553 0.353553 2.82843 2.82843 8 86.0196 201.557 2.34315 16 24 1.41421 4 8 8
0.353553 0.353553 2.82843 2.82843 8 105.693 247.654 2.34315 16 24 1.41421 4 9 9


==> data/k_test_square_mesh_bdry_stab.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.353553 0.353553 2.82843 2.82843 8 18.5819 43.54 2.34315 16 24 1.41421 4 1 1
0.353553 0.353553 2.82843 2.82843 8 21.3435 50.011 2.34315 16 24 1.41421 4 2 2
0.353553 0.353553 2.82843 2.82843 8 36.2844 85.0197 2.34315 16 24 1.41421 4 3 3
0.353553 0.353553 2.82843 2.82843 8 38.9242 91.205 2.34315 16 24 1.41421 4 4 4
0.353553 0.353553 2.82843 2.82843 8 55.984 131.179 2.34315 16 24 1.41421 4 5 5
0.353553 0.353553 2.82843 2.82843 8 59.5389 139.508 2.34315 16 24 1.41421 4 6 6
0.353553 0.353553 2.82843 2.82843 8 78.3 183.468 2.34315 16 24 1.41421 4 7 7
0.353553 0.353553 2.82843 2.82843 8 82.7273 193.842 2.34315 16 24 1.41421 4 8 8
0.353553 0.353553 2.82843 2.82843 8 103.097 241.571 2.34315 16 24 1.41421 4 9 9


==> data/k_test_square_mesh_kminus1_stab.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.353553 0.353553 2.82843 2.82843 8 18.6181 43.625 2.34315 16 24 1.41421 4 1 0
0.353553 0.353553 2.82843 2.82843 8 21.3497 50.0255 2.34315 16 24 1.41421 4 2 1
0.353553 0.353553 2.82843 2.82843 8 36.3044 85.0664 2.34315 16 24 1.41421 4 3 2
0.353553 0.353553 2.82843 2.82843 8 39.034 91.4623 2.34315 16 24 1.41421 4 4 3
0.353553 0.353553 2.82843 2.82843 8 56.0071 131.233 2.34315 16 24 1.41421 4 5 4
0.353553 0.353553 2.82843 2.82843 8 59.8633 140.268 2.34315 16 24 1.41421 4 6 5
0.353553 0.353553 2.82843 2.82843 8 78.6326 184.248 2.34315 16 24 1.41421 4 7 6
0.353553 0.353553 2.82843 2.82843 8 86.2809 202.169 2.34315 16 24 1.41421 4 8 7
0.353553 0.353553 2.82843 2.82843 8 106.196 248.832 2.34315 16 24 1.41421 4 9 8


==> data/k_test_triangular_mesh_bdry_stab.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.190394 0.25 5.25226 4 21.009 82.5079 92.3843 1.1197 56 76 1.11635 3 1 1
0.190394 0.25 5.25226 4 21.009 153.716 172.256 1.12061 56 76 1.11635 3 2 2
0.190394 0.25 5.25226 4 21.009 210.555 235.957 1.12065 56 76 1.11635 3 3 3
0.190394 0.25 5.25226 4 21.009 286.81 321.415 1.12065 56 76 1.11635 3 4 4
0.190394 0.25 5.25226 4 21.009 386.003 432.576 1.12065 56 76 1.11635 3 5 5
0.190394 0.25 5.25226 4 21.009 496.876 556.827 1.12066 56 76 1.11635 3 6 6
0.190394 0.25 5.25226 4 21.009 620.747 695.643 1.12066 56 76 1.11635 3 7 7
0.190394 0.25 5.25226 4 21.009 762.254 854.225 1.12066 56 76 1.11635 3 8 8
0.190394 0.25 5.25226 4 21.009 921.693 1032.9 1.12066 56 76 1.11635 3 9 9


==> data/k_test_triangular_mesh_kminus1_stab.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.190394 0.25 5.25226 4 21.009 82.5193 92.3998 1.11974 56 76 1.11635 3 1 0
0.190394 0.25 5.25226 4 21.009 153.875 172.435 1.12062 56 76 1.11635 3 2 1
0.190394 0.25 5.25226 4 21.009 219.932 246.466 1.12065 56 76 1.11635 3 3 2
0.190394 0.25 5.25226 4 21.009 321.867 360.702 1.12065 56 76 1.11635 3 4 3
0.190394 0.25 5.25226 4 21.009 458.312 513.609 1.12065 56 76 1.11635 3 5 4
0.190394 0.25 5.25226 4 21.009 616.681 691.088 1.12066 56 76 1.11635 3 6 5
0.190394 0.25 5.25226 4 21.009 803.564 900.518 1.12066 56 76 1.11635 3 7 6
0.190394 0.25 5.25226 4 21.009 1015.39 1137.91 1.12066 56 76 1.11635 3 8 7
0.190394 0.25 5.25226 4 21.009 1254.74 1406.14 1.12066 56 76 1.11635 3 9 8


==> data/small_cut_cells_test_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi NbCells NbInternalEdges DOFs Epsilon
0.0113844 0.282843 87.8394 3.53553 310.559 1112.62 581.429 0.522574 154 154 202 356 0.01
0.00113208 0.282843 883.331 3.53553 3123.05 9851.23 5273.31 0.535295 154 154 202 356 0.001
0.000113144 0.282843 8838.28 3.53553 31248 98250.3 52721.3 0.536602 154 154 202 356 0.0001


==> data/small_cut_cells_test_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi NbCells NbInternalEdges DOFs Epsilon
0.0113844 0.282843 87.8394 3.53553 310.559 2143.4 1104.05 0.515094 154 154 202 866 0.01
0.00113208 0.282843 883.331 3.53553 3123.05 20934.7 11048.1 0.527742 154 154 202 866 0.001
0.000113144 0.282843 8838.28 3.53553 31248 208950 110542 0.529035 154 154 202 866 0.0001


==> data/small_cut_cells_test_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi NbCells NbInternalEdges DOFs Epsilon
0.0113844 0.282843 87.8394 3.53553 310.559 3671.71 1891.55 0.515167 154 154 202 1530 0.01
0.00113208 0.282843 883.331 3.53553 3123.05 35919.2 18958.8 0.527817 154 154 202 1530 0.001
0.000113144 0.282843 8838.28 3.53553 31248 358504 189688 0.52911 154 154 202 1530 0.0001


==> data/small_cut_cells_test_vol_stab_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree Epsilon
0.0113844 0.282843 87.8394 3.53553 310.559 1112.62 581.429 0.522574 154 202 1.6175 3 0 0 0.01
0.00113208 0.282843 883.331 3.53553 3123.05 9851.23 5273.31 0.535295 154 202 1.94034 3 0 0 0.001
0.000113144 0.282843 8838.28 3.53553 31248 98250.3 52721.3 0.536602 154 202 6.13094 3 0 0 0.0001


==> data/small_cut_cells_test_vol_stab_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree Epsilon
0.0113844 0.282843 87.8394 3.53553 310.559 2143.4 1104.05 0.515094 154 202 1.6175 3 1 1 0.01
0.00113208 0.282843 883.331 3.53553 3123.05 20934.7 11048.1 0.527742 154 202 1.94034 3 1 1 0.001
0.000113144 0.282843 8838.28 3.53553 31248 208950 110542 0.529035 154 202 6.13094 3 1 1 0.0001


==> data/small_cut_cells_test_vol_stab_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree Epsilon
0.0113844 0.282843 87.8394 3.53553 310.559 3640.67 1875.54 0.515162 154 202 1.6175 3 2 2 0.01
0.00113208 0.282843 883.331 3.53553 3123.05 35611.1 18796 0.527812 154 202 1.94034 3 2 2 0.001
0.000113144 0.282843 8838.28 3.53553 31248 355429 188059 0.529105 154 202 6.13094 3 2 2 0.0001


==> data/square_diag_k0.dat <==
hMin hMax hMinInv hMaxInv Condition MaxEig MinEig SolvingTime Iterations Xi
0.353553 1.06066 2.82843 0.942809 12.6717 11.7227 0.92511 7.3949e-05 3 8
0.176777 1.23744 5.65685 0.808122 25.7376 20.1861 0.784304 0.000115978 8 32
0.0883883 1.32583 11.3137 0.754247 49.2989 36.3904 0.738158 0.000129203 9 128
0.0441942 1.37002 22.6274 0.729917 95.0296 68.4908 0.720731 0.000350649 14 512
0.0220971 1.39212 45.2548 0.718331 185.779 132.541 0.713436 0.00128758 13 2048
0.0110485 1.40317 90.5097 0.712675 366.918 260.567 0.71015 0.00515012 15 8192
0.00552427 1.40869 181.019 0.70988 729.017 516.58 0.708598 0.0222999 8 32768


==> data/square_diag_k1.dat <==
hMin hMax hMinInv hMaxInv Condition MaxEig MinEig SolvingTime Iterations Xi
0.353553 1.06066 2.82843 0.942809 24.693 29.3204 1.1874 0.000172875 6 8
0.176777 1.23744 5.65685 0.808122 69.5656 53.9878 0.776071 0.00024479 18 32
0.0883883 1.32583 11.3137 0.754247 145.621 102.453 0.703555 0.000916755 53 128
0.0441942 1.37002 22.6274 0.729917 296.361 198.744 0.670617 0.0032954 47 512
0.0220971 1.39212 45.2548 0.718331 596.815 390.913 0.654998 0.0163855 80 2048
0.0110485 1.40317 90.5097 0.712675 1197.1 775.004 0.647402 0.0785313 99 8192
0.00552427 1.40869 181.019 0.70988 2397.32 1543.05 0.643658 0.4164 158 32768


==> data/square_diag_k2.dat <==
hMin hMax hMinInv hMaxInv Condition MaxEig MinEig SolvingTime Iterations Xi
0.353553 1.06066 2.82843 0.942809 15.5156 33.1105 2.13401 0.000271421 9 8
0.176777 1.23744 5.65685 0.808122 73.1417 58.2658 0.796616 0.000667356 24 32
0.0883883 1.32583 11.3137 0.754247 155.433 112.638 0.724673 0.00290802 56 128
0.0441942 1.37002 22.6274 0.729917 321.061 221.36 0.689465 0.0137188 70 512
0.0220971 1.39212 45.2548 0.718331 652.668 438.674 0.672125 0.0679377 105 2048
0.0110485 1.40317 90.5097 0.712675 1316.06 873.241 0.663529 0.447323 82 8192
0.00552427 1.40869 181.019 0.70988 2642.65 1742.17 0.659249 1.65781 183 32768


==> data/square_pentadiag_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi
0.176777 0.883883 5.65685 1.13137 6.4 27.9558 30.4178 1.08807 32
0.0883883 1.14905 11.3137 0.870285 9.84615 81.5121 60.9406 0.747626 128
0.0441942 1.28163 22.6274 0.780256 17.6552 268.875 121.826 0.453096 512
0.0220971 1.34792 45.2548 0.741883 33.5738 724.42 243.574 0.336233 2048
0.0110485 1.38107 90.5097 0.724077 65.536 1714.48 487.061 0.284086 8192
0.00552427 1.39764 181.019 0.715491 129.518 3754.32 974.032 0.259443 32768
0.00276214 1.40593 362.039 0.711274 257.509 7871.8 1947.97 0.247462 131072
0.00141421 1.40997 707.107 0.709234 501.505 26487.3 6443.72 0.243276 500000


==> data/square_pentadiag_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi
0.176777 0.883883 5.65685 1.13137 6.4 66.4636 90.8389 1.36675 32
0.0883883 1.14905 11.3137 0.870285 9.84615 192.061 182.702 0.951268 128
0.0441942 1.28163 22.6274 0.780256 17.6552 554.666 365.737 0.659381 512
0.0220971 1.34792 45.2548 0.741883 33.5738 1624.22 731.554 0.450404 2048
0.0110485 1.38107 90.5097 0.724077 65.536 4340.46 1463.08 0.33708 8192
0.00552427 1.39764 181.019 0.715491 129.518 10456.2 2926.09 0.279842 32768
0.00276214 1.40593 362.039 0.711274 257.509 23315.8 5852.07 0.250991 131072
0.00141421 1.40997 707.107 0.709234 501.505 46807.6 11429.6 0.244184 500000


==> data/square_pentadiag_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig Xi
0.176777 0.883883 5.65685 1.13137 6.4 75.419 103.68 1.37472 32
0.0883883 1.14905 11.3137 0.870285 9.84615 209.266 208.28 0.995289 128
0.0441942 1.28163 22.6274 0.780256 17.6552 519.055 416.846 0.803086 512
0.0220971 1.34792 45.2548 0.741883 33.5738 1356.36 833.8 0.614733 2048
0.0110485 1.38107 90.5097 0.724077 65.536 3970.07 1667.64 0.420053 8192
0.00552427 1.39764 181.019 0.715491 129.518 10314.9 3335.29 0.323346 32768
0.00276214 1.40593 362.039 0.711274 257.509 24242.9 6670.59 0.275156 131072
        


==> data/square_pentadiag_vol_stab_k0.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.176777 0.883883 5.65685 1.13137 6.4 27.9558 30.4178 1.08807 36 72 1.72848 4.88889 0 0
0.0883883 1.14905 11.3137 0.870285 9.84615 81.5121 60.9406 0.747626 76 168 1.86081 5.26316 0 0
0.0441942 1.28163 22.6274 0.780256 17.6552 268.875 121.826 0.453096 156 360 1.92188 5.4359 0 0
0.0220971 1.34792 45.2548 0.741883 33.5738 724.42 243.574 0.336233 316 744 1.95126 5.51899 0 0
0.0110485 1.38107 90.5097 0.724077 65.536 1714.48 487.061 0.284086 636 1512 1.96567 5.55975 0 0
0.00552427 1.39764 181.019 0.715491 129.518 3754.32 974.032 0.259443 1276 3048 1.97281 5.57994 0 0
0.00276214 1.40593 362.039 0.711274 257.509 7871.8 1947.97 0.247462 2556 6120 1.97636 5.58998 0 0
             


==> data/square_pentadiag_vol_stab_k1.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.176777 0.883883 5.65685 1.13137 6.4 66.4636 90.8389 1.36675 36 72 1.72848 4.88889 1 1
0.0883883 1.14905 11.3137 0.870285 9.84615 192.061 182.702 0.951268 76 168 1.86081 5.26316 1 1
0.0441942 1.28163 22.6274 0.780256 17.6552 554.666 365.737 0.659381 156 360 1.92188 5.4359 1 1
0.0220971 1.34792 45.2548 0.741883 33.5738 1624.22 731.554 0.450404 316 744 1.95126 5.51899 1 1
0.0110485 1.38107 90.5097 0.724077 65.536 4340.46 1463.08 0.33708 636 1512 1.96567 5.55975 1 1
0.00552427 1.39764 181.019 0.715491 129.518 10456.2 2926.09 0.279842 1276 3048 1.97281 5.57994 1 1
0.00276214 1.40593 362.039 0.711274 257.509 23315.8 5852.07 0.250991 2556 6120 1.97636 5.58998 1 1
             


==> data/square_pentadiag_vol_stab_k2.dat <==
hMin hMax hMinInv hMaxInv InvMaxMin Condition MaxEig MinEig NbCells NbInternalEdges hThF FacesPerCell EdgeDegree CellDegree
0.176777 0.883883 5.65685 1.13137 6.4 75.419 103.68 1.37472 36 72 1.72848 4.88889 2 2
0.0883883 1.14905 11.3137 0.870285 9.84615 209.266 208.28 0.995289 76 168 1.86081 5.26316 2 2
0.0441942 1.28163 22.6274 0.780256 17.6552 519.055 416.846 0.803086 156 360 1.92188 5.4359 2 2
0.0220971 1.34792 45.2548 0.741883 33.5738 1356.36 833.8 0.614733 316 744 1.95126 5.51899 2 2
0.0110485 1.38107 90.5097 0.724077 65.536 3970.07 1667.64 0.420053 636 1512 1.96567 5.55975 2 2
0.00552427 1.39764 181.019 0.715491 129.518 10314.9 3335.29 0.323346 1276 3048 1.97281 5.57994 2 2
0.00276214 1.40593 362.039 0.711274 257.509 24242.9 6670.59 0.275156 2556 6120 1.97636 5.58998 2 2
             

